Multiple Accounts Detection on Facebook Using Semi-Supervised Learning on Graphs

In social networks, a single user may create multiple accounts to spread his / her opinions and to influence others, by actively comment on different news pages. It would be beneficial to both social networks and their communities, to demote such abnormal activities, and the first step is to detect those accounts. However, the detection is challenging, because these accounts may have very realistic names and reasonable activity patterns. In this paper, we investigate three different approaches, and propose using graph embedding together with semi-supervised learning, to predict whether a pair of accounts are created by the same user. We carry out extensive experimental analyses to understand how changes in the input data and algorithmic parameters / optimization affect the prediction performance. We also discover that local information have higher importance than the global ones for such prediction, and point out the threshold leading to the best results. We test the proposed approach with 6700 Facebook pages from the Middle East, and achieve the averaged accuracy at 0.996 and AUC (area under curve) at 0.952 for users with the same name; with the U.S. 2016 election dataset, we obtain the best AUC at 0.877 for users with different names.

==> tables/diff_group.txt <==
data1
number of groups = 1,2,3
precision, recall, auc
0.77, 0.91,0.93
0.74, 0.68,0.79
0.82, 0.52, 0.74
data2
number of groups = 1,2,3,4
number of groups, precision, recall, auc
1, 0.74,0.74, 0.8602
2, 0.76,0.71, 0.8487
3, 0.76,0.73, 0.8603
4, 0.79,0.71, 0.8481
5, 0.82,0.68, 0.8337

data1 with p = 0.5 q = 8
number of groups = 1,2,3
0.67,0.82,0.866
0.71,0.85,0.875
0.72,0.66,0.783 


==> tables/different_d.txt <==
for dataset 1
d = 2,4,8,16,32,64,128,256,512
d,precision, recall, auc
2,0.61,0.75,0.83
4,0.68,0.82,0.87
8,0.62,0.75,0.82
16,0.66,0.80,0.85
32,0.73, 0.89,0.91
64,0.70,0.85,0.88
128,0.77, 0.91,0.93
256,0.74,0.91,0.92
512,0.72,0.88,0.90

==> tables/freq_3000.txt <==
number of account per user for dataset 2
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.600000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
1.600000000000000000e+01
1.200000000000000000e+01
2.000000000000000000e+00
2.200000000000000000e+01
4.000000000000000000e+00
9.000000000000000000e+00
5.000000000000000000e+00
3.000000000000000000e+00
9.000000000000000000e+00
2.000000000000000000e+00
9.000000000000000000e+00
1.700000000000000000e+01
1.000000000000000000e+00
3.000000000000000000e+00
1.900000000000000000e+01
1.700000000000000000e+01
8.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
2.300000000000000000e+01
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
7.000000000000000000e+00
4.000000000000000000e+00
5.000000000000000000e+00
3.000000000000000000e+00
6.000000000000000000e+00
7.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
7.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
5.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
3.000000000000000000e+00
2.000000000000000000e+00
4.000000000000000000e+00
6.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
2.100000000000000000e+01
4.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.800000000000000000e+01
2.200000000000000000e+01
1.500000000000000000e+01
7.000000000000000000e+00
3.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+01
1.000000000000000000e+00
2.100000000000000000e+01
8.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+01
3.000000000000000000e+00
2.100000000000000000e+01
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
7.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
2.100000000000000000e+01
6.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.100000000000000000e+01
3.000000000000000000e+00
1.600000000000000000e+01
2.000000000000000000e+00
1.600000000000000000e+01
3.000000000000000000e+00
1.500000000000000000e+01
1.700000000000000000e+01
2.000000000000000000e+01
9.000000000000000000e+00
1.100000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
8.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.900000000000000000e+01
1.400000000000000000e+01
3.000000000000000000e+00
1.500000000000000000e+01
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
1.800000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.200000000000000000e+01
2.100000000000000000e+01
1.500000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+01
1.800000000000000000e+01
1.000000000000000000e+00
1.100000000000000000e+01
8.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.300000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
9.000000000000000000e+00
2.000000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.200000000000000000e+01
1.000000000000000000e+00
6.000000000000000000e+00
1.200000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
4.000000000000000000e+00
1.800000000000000000e+01
1.100000000000000000e+01
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.300000000000000000e+01
8.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
3.000000000000000000e+00
1.600000000000000000e+01
4.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+01
4.000000000000000000e+00
1.200000000000000000e+01
3.000000000000000000e+00
5.000000000000000000e+00
9.000000000000000000e+00
1.700000000000000000e+01
1.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.400000000000000000e+01
4.000000000000000000e+00
6.000000000000000000e+00
8.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
4.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
4.000000000000000000e+00
5.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
2.200000000000000000e+01
5.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
8.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
2.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+00
1.500000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+01
5.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
5.000000000000000000e+00
1.200000000000000000e+01
7.000000000000000000e+00
9.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.200000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+01
3.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
2.300000000000000000e+01
7.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
8.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
4.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
1.200000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.600000000000000000e+01
1.000000000000000000e+00
5.000000000000000000e+00
2.100000000000000000e+01
4.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
2.000000000000000000e+00
7.000000000000000000e+00
1.400000000000000000e+01
8.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
7.000000000000000000e+00
1.700000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.400000000000000000e+01
1.000000000000000000e+00
6.000000000000000000e+00
5.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
6.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
3.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.300000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.300000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.500000000000000000e+01
2.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
1.100000000000000000e+01
6.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
4.000000000000000000e+00
2.100000000000000000e+01
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.100000000000000000e+01
9.000000000000000000e+00
1.000000000000000000e+00
1.200000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.300000000000000000e+01
1.000000000000000000e+00
9.000000000000000000e+00
1.800000000000000000e+01
1.400000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
2.300000000000000000e+01
6.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
2.300000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
2.000000000000000000e+01
9.000000000000000000e+00
7.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+01
8.000000000000000000e+00
1.000000000000000000e+00
1.200000000000000000e+01
1.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.800000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
5.000000000000000000e+00
5.000000000000000000e+00
8.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.200000000000000000e+01
1.000000000000000000e+00
5.000000000000000000e+00
4.000000000000000000e+00
1.100000000000000000e+01
6.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.500000000000000000e+01
1.000000000000000000e+00
7.000000000000000000e+00
6.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+01
1.100000000000000000e+01
5.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.700000000000000000e+01
2.100000000000000000e+01
1.300000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
1.000000000000000000e+01
6.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.100000000000000000e+01
4.000000000000000000e+00
2.000000000000000000e+00
4.000000000000000000e+00
1.300000000000000000e+01
7.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
3.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+01
1.000000000000000000e+00
1.400000000000000000e+01
6.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
8.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.400000000000000000e+01
2.000000000000000000e+00
3.000000000000000000e+00
1.300000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
2.400000000000000000e+01
1.900000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
4.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.300000000000000000e+01
2.000000000000000000e+00
4.000000000000000000e+00
4.000000000000000000e+00
1.900000000000000000e+01
6.000000000000000000e+00
1.000000000000000000e+00
9.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
1.600000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
4.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
5.000000000000000000e+00
2.200000000000000000e+01
1.500000000000000000e+01
1.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+01
1.700000000000000000e+01
6.000000000000000000e+00
3.000000000000000000e+00
1.600000000000000000e+01
6.000000000000000000e+00
2.200000000000000000e+01
2.000000000000000000e+00
3.000000000000000000e+00
1.300000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
6.000000000000000000e+00
7.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
5.000000000000000000e+00
1.200000000000000000e+01
2.100000000000000000e+01
1.100000000000000000e+01
1.000000000000000000e+00
1.000000000000000000e+00


==> tables/freq_49070.txt <==
number of accounts per user for dataset 1
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
4.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
7.000000000000000000e+00
1.600000000000000000e+01
1.000000000000000000e+00
4.000000000000000000e+00
4.000000000000000000e+00
1.700000000000000000e+01
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.700000000000000000e+01
7.000000000000000000e+00
1.000000000000000000e+00
3.000000000000000000e+00
1.000000000000000000e+00
8.000000000000000000e+00
1.300000000000000000e+01
1.000000000000000000e+00
2.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> tables/katz.txt <==
alpha, precision, recall, auc
90, 0.43,0.78,0.86
92.5, 0.55,0.76,0.86
95,0.65,0.59,0.79
97.5, 0.79 ,0.36, 0.68
99, 0.87,0.16, 0.58
99.9,0.92,0.02,0.51
99.95,1.00 ,0.01,0.505

==> tables/katz_0.txt <==
this file is the precision recall of prediction for 0. you just need to focus on precision. others are precision for 1. 

alpha, precision, recall, auc
50, 0.99991,0.52903, 0.764127784627
60, 0.99993, 0.63487,0.817044526545
70, 0.99768,0.73898, 0.854740049155
80, 0.99675,0.84378, 0.898208985403
85, 0.99639,0.89615,0.920126265204
90, 0.98682,0.93977, 0.861965159284

==> tables/multiname.txt <==
different shuffles (s=2,5,10,15,20,25)
s, auc, precision, recall
10,0.843980287446,0.741935483871,0.69
15,0.849240499746,0.751225490196,0.700571428571
20,0.853753094489,0.708941893454,0.710210526316
25,0.864783758478,0.674820453011,0.7329
30,0.824462012845，0.629013316789，0.652597701149
40,0.8108852034,0.583913241026, 0.62608974359
50,0.779438928037,0.630241178893,0.562097959184

different p and q
p,q, auc, precision,
0.25,16, 0.840334956934,0.843525391776,0.68180952381
0.25,8, 0.866892632096,0.820142356316,0.735238095238
0.5,8, 0.876895596969,0.779775943396,0.755714285714
0.5,4, 0.849240499746,0.751225490196,0.700571428571
0.5,2, 0.813143499032,0.680123583934,0.628952380952
0.5,1,0.784586198877,0.630761154856,0.57219047619
1,1,0.748964990462,0.584277148568,0.501142857143
2,0.5,0.74728055429,0.453054884363,0.5

different density
num_nodes,num_edges,auc, precision, recall
1534, 166831, 0.849240499746,0.751225490196,0.700571428571
1534, 136298,0.811430523697,0.703267273701,0.625238095238
1534, 109947, 0.813291075945,0.680993609565,0.629238095238
1534, 77751, 0.818707273852,0.759533778432,0.639238095238
1534, 43620, 0.813570966397,0.798258345428,0.628571428571
1534, 34228, 0.758879690486,0.667359159233,0.520095238095
1533,31393, 0.746761586832,0.573485764538,0.496857142857
1534,14144 , 0.736921155812,0.508819951338,0.478
1531,10029,0.690016519904,0.575269590223,0.382577930771
1525, 8132, 0.685078734151,0.435453224545,0.374543357047


==> tables/result_for_100names.txt <==
percision
0.84994629430700008, 0.98648259994200005, 0.93873556468999997, 0.89583333333299997, 0.93933352321300001, 0.94177583697199996, 0.92637692019500006, 0.97578870139400009, 0.825761237313, 0.88239324046599998, 0.938537460745, 0.81956720511999992, 0.87678786834400002, 0.93939393939400007, 0.95836212854200009, 0.94549019607800011, 0.99543656829899996, 0.78824561403500004, 0.98643311008099999, 0.98346803820700002, 0.92740662808999996, 0.85663014733700005, 0.9076493906919999, 0.90300324675300003, 0.84840366153199998, 0.74008588027300004, 0.77323741007199998, 0.88075560802800001, 0.96747967479700003, 0.87829757298600009, 0.92567567567599995, 0.79978925184400007, 0.78012958963300005, 0.77032160040499997, 0.84806295399499998, 0.95167064439100002, 0.85094850948500012, 0.84007164790199995, 0.97287839020099998, 0.86939486286500012, 0.70583190394500006, 0.78098827470699994, 0.92120799273399989, 0.83550028264599996, 0.74626865671599996, 0.85834738617200002, 0.83577087142000006, 0.84313725490199998, 0.85601001669400012, 0.79757901815699994, 0.71920668058500004, 0.92225544639000001, 0.88934850051699998, 0.85333333333299999, 0.7559808612440001, 0.76923076923099998, 0.86767636508599999, 0.78282617757400008, 0.85459940652799993, 0.80172827652400003, 0.87240184757499994, 0.63103448275899998, 0.85211475894700006, 0.67971317597799996, 0.81924820048000013, 0.80966587112200006, 0.68911605532199993, 0.782546494993, 0.81751509922299992, 0.60667903525, 0.91186839012899989, 0.75572082379899996, 0.90474156343400003, 0.74975751697400006, 0.81630971993399992, 0.84055193560800001, 0.65660592255099992, 0.84908536585399996, 0.65265981224900005, 0.80199667221300008, 0.77217391304299998, 0.92653578214100007, 0.58014477766299999, 0.714417319208, 0.63751438435000007, 0.96405797101400004, 0.72415169660699996, 0.94055944055899987, 0.77206477732800005, 0.70025348542499999, 0.78050204319900007, 0.790813503044, 0.63471971066900001, 0.80923507462699995, 0.80566967954000002, 0.67170329670300011, 0.78178178178200008, 0.63283272915599997, 0.97524752475199994

recall
0.95245546461200004, 0.96388927919099998, 0.9894780276459999, 0.94007201646100003, 0.98477157360400003, 0.98703279938999999, 0.97476838162799995, 0.96446700507599992, 0.95287228109300004, 0.9832061068700001, 0.98369905956100001, 0.94816643159400005, 0.98337843061499997, 0.9585764294050001, 0.98982869378999994, 0.99381698268800001, 1.0, 0.90694388373000001, 0.99913028352799993, 0.99906699011000011, 0.97188533627299989, 0.954535887182, 0.97277734067699995, 0.98364279398800003, 0.95477386934699993, 0.86892052194500002, 0.93136915077999993, 0.98244073748899996, 0.98867069486399994, 0.96483771251899997, 0.97689674843099994, 0.97746297488700007, 0.92189892802499995, 0.94618973561399999, 0.985925404645, 0.98274799753499997, 0.970133882595, 0.95938047925199998, 0.97373029772300002, 0.97557401074700001, 0.90939226519299998, 0.9583761562180001, 0.98280038759700006, 0.93603546548399996, 0.96660808435900003, 0.98389175257700001, 0.94586206896599989, 0.9563729683490001, 0.980401529637, 0.91795665634699997, 0.864491844417, 0.98900595510800005, 0.97367676195899988, 0.99089253187600002, 0.90804597701100009, 0.94508301404899997, 0.97448522828999995, 0.96904024767800001, 0.98330804248899994, 0.916575192097, 0.97862694300500008, 0.94959229058599992, 0.95841650033299997, 0.90206185566999997, 0.94962917181700002, 0.96514935988600004, 0.84450994841600002, 0.93344709897599998, 0.97680412371099989, 0.82333193453600007, 0.99359795134399997, 0.94763271162100005, 0.97513812154699997, 0.94730392156900001, 0.96307094266299997, 0.96735774150900011, 0.93360323886600005, 0.93771043770999996, 0.86646884272999991, 0.93546821931099999, 0.93802816901399999, 0.98784604996600001, 0.86976744185999999, 0.95740740740700003, 0.86833855799400006, 0.99165175909400005, 0.91987829614600003, 0.96185935637700004, 0.96459281739999991, 0.88329336530799996, 0.94554455445499996, 0.95139813581900001, 0.84578313253000004, 0.97967250141200002, 0.96839506172800005, 0.93767976989500001, 0.96300863131899994, 0.9584313725489999, 0.97732104890100002

f1 score
0.89828584402300005, 0.97505507782, 0.96343913218199995, 0.91741967871499996, 0.96151603498500005, 0.96387337057699995, 0.94995677648599997, 0.97009482129800007, 0.88477472812000002, 0.93007582139799994, 0.96058774010900005, 0.87918914500599998, 0.92702924296299993, 0.94888824718499998, 0.97384129213499993, 0.96905144694500001, 0.99771306601600007, 0.84343908391200006, 0.99274109920499998, 0.99120614644099991, 0.94912516823699999, 0.90293678447000014, 0.93908552331799999, 0.94159966144700002, 0.89845135358799999, 0.79934524621500003, 0.84496855345900002, 0.92882340734599989, 0.97796040343700008, 0.91953599705400002, 0.95059672495100012, 0.87974500144899992, 0.845109967244, 0.84924623115600006, 0.91181256101500008, 0.96695968475299998, 0.90664100096200007, 0.89577080491100003, 0.9733041575489999, 0.919429097606, 0.79478512795800005, 0.86063682510399997, 0.95100796999500004, 0.88291517323799995, 0.84226646248100001, 0.91684178925199999, 0.88741507602699998, 0.89619238477000018, 0.91399286987499995, 0.85354444044599997, 0.78518518518500002, 0.9544650751549999, 0.92960410755300005, 0.91698272229200006, 0.82506527415099995, 0.84813753581700002, 0.9179843980600001, 0.86603643071199998, 0.91444699241500005, 0.8553137003839999, 0.92246642246599997, 0.75821248890199999, 0.90214498199499993, 0.77525983983600011, 0.87963360526700007, 0.88059701492500009, 0.75894039735100005, 0.85136186770400002, 0.89008924377599996, 0.69859355527899991, 0.95098039215700003, 0.84086569064299999, 0.93862175936199987, 0.83703302653, 0.88363798484199996, 0.89950779327300001, 0.77097960548299993, 0.89119999999999999, 0.74451810300900001, 0.86360582306799993, 0.84705882352899997, 0.95620915032700005, 0.69602977667499999, 0.81825375890300001, 0.73523556735200002, 0.97766019988199993, 0.81036408309100005, 0.95109015910400008, 0.85765684731299996, 0.78119476846900004, 0.85513271506200006, 0.863705046842, 0.7252066115700001, 0.886334610473, 0.87956941018199997, 0.78271308523399996, 0.86298342541399997, 0.76232064878399997, 0.97628318584099993

accuracy
0.99528204916399998, 0.98913881015899996, 0.99917802302100001, 0.981210711322, 0.99838137666600002, 0.99878589232999992, 0.99598439888300005, 0.98409497156299997, 0.99519122861200005, 0.99794393568900008, 0.99808294081100002, 0.99667821238299992, 0.99710145073699996, 0.98367609663299993, 0.99914854523200003, 0.99922786151499998, 0.99958943168400005, 0.99387952776400001, 0.99907369686199998, 0.99934099912100005, 0.98747547629199994, 0.996997458926, 0.99569926802599995, 0.99824624477400004, 0.99705704745399992, 0.99432537699099999, 0.99675892007699995, 0.99912737527999995, 0.98950545760199993, 0.99864727326000002, 0.99712842547000002, 0.99880021277600006, 0.99570107273100006, 0.99610653000599991, 0.9975399418719999, 0.98777520628900006, 0.99708436044400006, 0.99509557817499994, 0.99259896757799992, 0.99751617052300001, 0.99551206084499999, 0.99609434392700003, 0.99900903451700007, 0.99781828426599994, 0.99502328819300001, 0.99930223096199999, 0.99443521577000005, 0.99747941394200001, 0.99911520393700004, 0.99554515770399998, 0.99459642029699991, 0.996883768713, 0.99499128708499995, 0.99903851546900002, 0.99321963884100006, 0.99356515353499997, 0.99845664242200005, 0.99586871455400006, 0.99831872217000006, 0.99430005671700006, 0.99740719579899995, 0.99744996276600006, 0.99523627609799992, 0.99528314984599997, 0.99340674455099998, 0.99820400764799999, 0.99360326570299995, 0.99593318961199995, 0.99721845073199999, 0.99445007177900002, 0.99931515917000013, 0.99761517988900006, 0.997583245791, 0.99899397512400001, 0.99700877969500001, 0.99697821625100003, 0.99735387744499993, 0.9957172402140001, 0.99405348493599999, 0.99584283450299993, 0.996627961575, 0.99911099497099998, 0.99781698233600002, 0.99751592371600006, 0.9968448318619999, 0.99869656025199993, 0.99784385940799991, 0.97039350639699995, 0.98315999586500002, 0.99319746237399997, 0.9980380071349999, 0.99788482144800006, 0.99417238738900005, 0.99856462449100003, 0.99697797630700002, 0.99850434911899999, 0.99777062624599988, 0.99796833360199999, 0.98586858939600008

